Distinguishing the impact and signature of black holes from different origins in early cosmic history

We use semi-analytical models to study the effects of primordial black hole (PBH) accretion on the cosmic radiation background during the epoch of reionization ($z\gtrsim 6$). We consider PBHs floating in the intergalactic medium (IGM), and located inside haloes, where star formation can occur. For stars with a mass $\gtrsim 25 \rm\ M_{\odot}$, formed in suitable host haloes, we assume they quickly burn out and form stellar remnant black holes (SRBHs). Since SRBHs also accrete material from their surroundings, we consider them to have similar radiation feedback as PBHs in the halo environment. To estimate the background radiation level more accurately, we take into account the impact of PBHs on structure formation, allowing an improved modeling of the halo mass function. We consider the radiation feedback from a broad suite of black holes: PBHs, SRBHs, high-mass X-ray binaries (HMXBs), and supermassive black holes (SMBHs). We find that at $z\gtrsim 30$, the radiation background energy density is generated by PBHs accreting in the IGM, whereas at lower redshifts, the accretion feedback power from haloes dominates. We also analyze the total power density by modeling the accretion spectral energy distribution (SED), and break it down into select wavebands. In the UV band, we find that for $f_{\rm PBH} \lesssim 10^{-3}$, the H-ionizing and Lyman-$\alpha$ fluxes from PBH accretion feedback do not violate existing constraints on the timing of reionization, and on the effective Wouthuysen-Field coupling of the 21-cm spin temperature of neutral hydrogen to the kinetic temperature of the IGM. However, in the X-ray band, with the same abundance, PBHs contribute significantly and could account for the unresolved part of the cosmic X-ray background.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
